Analysis of Impulsive Interference in Digital Audio Broadcasting Systems in Electric Vehicles

Recently, new types of interference in electric vehicles (EVs), such as converters switching and/or battery chargers, have been found to degrade the performance of wireless digital transmission systems. Measurements show that such an interference is characterized by impulsive behavior and is widely varying in time. This paper uses recorded data from our EV testbed to analyze the impulsive interference in the digital audio broadcasting band. Moreover, we use our analysis to obtain a corresponding interference model. In particular, we studied the temporal characteristics of the interference and confirmed that its amplitude indeed exhibits an impulsive behavior. Our results show that impulsive events span successive received signal samples and thus indicate a bursty nature. To this end, we performed a data-driven modification of a well-established model for bursty impulsive interference, the Markov-Middleton model, to produce synthetic noise realization. We investigate the optimal symbol detector design based on the proposed model and show significant performance gains compared to the conventional detector based on the additive white Gaussian noise assumption.

==> fig/RawData/Rob_L_imp1_htaps_imp3_ser_mm.txt <==
1 0.193779184000000	0.160010264000000	0.151675232000000	0.151739300000000
2 0.124046498000000	0.110294578000000	0.118055596000000	0.128334250000000
3 0.0998463080000000	0.101801392000000	0.112928246000000	0.123438148000000
4 0.0910994300000000	0.0995343740000000	0.111035528000000	0.121088852000000

==> fig/RawData/Rob_L_imp1_htaps_imp3_ser_nn.txt <==
1 0.194626486000000	0.149486868000000	0.131460350000000	0.121018552000000
2 0.124477130000000	0.0998243340000000	0.0978471580000000	0.0963775540000000
3 0.0997555840000000	0.0898627820000000	0.0892749040000000	0.0897457120000000
4 0.0920798600000000	0.0876925840000000	0.0874902660000000	0.0879613500000000

==> fig/RawData/Rob_L_imp2_htaps_imp3_ser_nn.txt <==
1 0.194263540000000	0.151352788000000	0.130441158000000	0.120929502000000
2 0.124216004000000	0.100442490000000	0.0971479100000000	0.0986459720000000
3 0.0995417320000000	0.0913748820000000	0.0892954740000000	0.0901112960000000
4 0.0907174060000000	0.0865066240000000	0.0880986660000000	0.0882460580000000

==> fig/RawData/Rob_L_ser_mod.txt <==
1 0.171537578000000	0.116221876000000	0.0901454080000000	0.0768904620000000
2 0.0842337400000000	0.0528753780000000	0.0481925080000000	0.0475204000000000
3 0.0536083820000000	0.0413094840000000	0.0406729160000000	0.0406342840000000
4 0.0433448840000000	0.0387449760000000	0.0386560200000000	0.0386506020000000


==> fig/RawData/Rob_L_ser_net.txt <==
1 0.171825194000000	0.118065506000000	0.0909116800000000	0.0780126380000000
2 0.0898875660000000	0.0539099900000000	0.0493911580000000	0.0484606280000000
3 0.0536247640000000	0.0427484320000000	0.0415466920000000	0.0415030820000000
4 0.0435839600000000	0.0396415120000000	0.0391253340000000	0.0389643500000000


==> fig/RawData/Rob_gamma_ser_mod.txt <==
1,0.07686251,0.07724168,0.07833964,0.08020967
2,0.04752895,0.04787373,0.04893426,0.05087687
3,0.04065913,0.04089497,0.04165721,0.04314351
4,0.03869116,0.03883657,0.0393381,0.04038544


==> fig/RawData/Rob_gamma_ser_net.txt <==
1, 0.07808819,0.0796584,0.07968323,0.08007937
2, 0.04982202,0.04985591,0.04998606,0.05002427
3, 0.04346668,0.0430332,0.04339435,0.04349214
4, 0.04145188,0.04170742,0.04140319,0.04091667


==> fig/RawData/Rob_htaps_imp1_ser_mod.txt <==
1, 0.0768813480000000,	0.0842178580000000,	0.114447972000000,	0.151357646000000
2, 0.0475226680000000,	0.0549967040000000,	0.0858269860000000,	0.124256694000000
3, 0.0406432040000000,	0.0480519600000000,	0.0777037320000000,	0.115390280000000
4, 0.0386726300000000,	0.0461601360000000,	0.0747463760000000,	0.113337594000000

==> fig/RawData/Rob_htaps_imp1_ser_net.txt <==
1, 0.0787337100000000,	0.0778456800000000,	0.0801905600000000,	0.0839068400000000
2, 0.0482890100000000,	0.0501712800000000,	0.0497517720000000,	0.0502988660000000
3, 0.0414226600000000,	0.0414421060000000,	0.0418190240000000,	0.0439777020000000
4, 0.0400600540000000,	0.0393011280000000,	0.0391646820000000,	0.0437781660000000


==> fig/RawData/Rob_htaps_imp2_ser_mod.txt <==
1 0.0768813480000000	0.0860596680000000	0.119553130000000	0.154556860000000
2 0.0475226680000000	0.0572652520000000	0.0966602800000000	0.137288918000000
3 0.0406432040000000	0.0502089600000000	0.0890168320000000	0.130506226000000
4 0.0386726300000000	0.0481992620000000	0.0859003040000000	0.128600878000000


==> fig/RawData/Rob_htaps_imp2_ser_net.txt <==
1 0.0787337100000000	0.0869185920000000	0.121596636000000	0.154645418000000
2 0.0482890100000000	0.0603181100000000	0.0963635220000000	 0.137988134000000
3 0.0414226600000000	0.0509982440000000	0.0901812440000000	0.131915690000000
4 0.0400600540000000	0.0487183580000000	0.0876224180000000	0.129458212000000

==> fig/RawData/Rob_htaps_imp3_ser_mod.txt <==
1 0.0768930940000000	0.0931732980000000	0.149694480000000	0.203673052000000
2 0.0475354020000000	0.0648894100000000	0.128570288000000	0.192128672000000
3 0.0406222640000000	0.0578713140000000	0.122488332000000	0.188827274000000
4 0.0386611800000000	0.0557345320000000	0.120816888000000	0.186745382000000


==> fig/RawData/Rob_htaps_imp3_ser_net.txt <==
1 0.0793521400000000	0.0869603000000000	0.119069740000000	0.154412334000000
2 0.0489615140000000	0.0586774400000000	0.0961817380000000	0.136420670000000
3 0.0418339660000000	0.0519765200000000	0.0914941640000000	0.131974292000000
4 0.0401385800000000	0.0489082900000000	0.0879228900000000	0.130803788000000

==> fig/RawData/h_esti_L3.txt <==
1,1
2,0.367879441171442
3,0.135335283236613


==> fig/RawData/h_esti_gamma.txt <==
1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
2,0.49658530379141,0.490541744315839,0.48457173637483,0.478674384828978,0.472848805432932,0.467094124702818,0.461409479785261,0.455794018328017,0.450246898352167,0.444767288125874,0.439354366039669,0.434007320483267,0.428725349723868,0.423507661785947,0.418353474332509,0.413262014547783,0.408232519021345,0.403264233633657,0.398356413442991,0.393508322573735,0.388719234106056,0.383988429966904,0.379315200822348,0.374698845971217,0.370138673240036,0.365633998879245,0.361184147460674,0.356788451776275,0.352446252738077,0.348156899279362,0.343919748257049,0.339734164355259,0.335599519990055,0.331515195215344,0.327480577629921,0.323495062285649,0.31955805159675,0.315668955250206,0.311827190117247,0.308032180165915,0.304283356374697,0.300580156647205,0.296922025727896,0.293308415118817,0.289738782997363,0.286212594135037,0.282729319817198,0.279288437763789,0.275889432051018,0.272531793034013
3,0.246596963941606,0.240631202916426,0.234809767693318,0.2291291666914,0.223585992799351,0.218176921331891,0.212898708035705,0.207748187143601,0.202722269475747,0.197817940586844,0.19303225895812,0.188362354233065,0.183805425495853,0.1793587395914,0.175019629486082,0.170785492668092,0.166653789586513,0.162622042128141,0.158687832131163,0.154848799934795,0.151102642963999,0.147447114348448,0.143880021574899,0.140399225172162,0.137002637427894,0.133688221136428,0.130453988376894,0.127297999320912,0.124218361069112,0.12121322651582,0.118280793241192,0.115419302430166,0.112627037817555,0.109902324658667,0.107243528724827,0.104649055323196,0.102117348340311,0.0996468893087568,0.0972361964964177,0.0948838240177666,0.0925883609666508,0.0903484305700583,0.0881626893623574,0.0860298263795122,0.0839485623727928,0.0819176490415072,0.0799358682842957,0.0780020314685376,0.0761149787174335,0.0742735782143339
4,0.122456428252982,0.118039650015442,0.113782176848921,0.109678262912382,0.105722369606709,0.101909158099875,0.0982334821217089,0.0946903810185427,0.0912750730583673,0.0879829489774558,0.08480956575975,0.0817506406406127,0.0788020453268538,0.0759598004252285,0.0732200700718908,0.0705791567555513,0.0680334963273553,0.0655796531907448,0.0632143156648135,0.0609342915148969,0.0587365036443663,0.0566179859418112,0.0545758792780065,0.0526074276472622,0.0507099744479466,0.0488809588971648,0.0471179125747533,0.0454184560919254,0.0437802958800739,0.0422012210953947,0.0406791006351549,0.0392118802615795,0.0377975798294734,0.0364342906138382,0.0351201727338772,0.0338534526699115,0.0326324208698565,0.0314554294420282,0.0303208899311664,0.0292272711746716,0.0281730972361645,0.0271569454135773,0.0261774443190904,0.0252332720283217,0.0243231542962712,0.0234458628376133,0.0226002136690161,0.0217850655112498,0.0209993182489281,0.0202419114458044


==> fig/RawData/h_esti_htaps1.txt <==
1,1.09653667759217,0.903572029242739,1.02724758023576,1.09404164291404,1.09052731819062,1.10816531022549,0.934410310397104,0.44780799435557,1.05639567888172,0.792230686816012,1.11892427224044,0.703427665235607,1.22897891281853,0.798471116106001,0.853355018723686,1.08903383573128,1.52442760783845,0.788625688903552,1.40014497515846,1.10966487162904,0.800333340513588,1.17088166582638,1.04959976778658,0.894918597036462,0.902260207030237,0.541293672572094,0.96404567452196,1.11867933326751,1.05914936486171,0.925776807795099,1.23815781121918,0.911361819827502,1.1377074964734,0.741115509843739,0.956835226282782,1.06401783722193,1.16126948627395,1.00865145720185,1.07672950469647,1.28087205334533,1.27820846073359,0.874081871409196,1.0524620795668,1.34599598618571,1.03733819084281,1.00704373931899,1.31726232419001,1.19946535624511,0.85307579221802,1.00084925873259
2,0.116529117743879,0.312269334127048,0.568828189323022,0.0798527830280535,0.596319194400517,0.281958601165791,0.211930191697193,0.203658377102035,-0.1083447002905,0.346804116543581,0.110274193727627,-0.00759411924705267,0.366763768093637,0.236511081089719,0.278600192334881,0.395653469652996,0.404635528886716,0.289597852678394,0.304087513417048,0.278922743231255,0.310551186350668,0.158701077895935,0.0755204300562989,0.116257218512402,0.485913131608129,0.369096377520661,0.569095063508526,0.631732359352807,0.19710994046823,0.131599908695725,-0.0481717898199667,0.320673749941189,0.522458394998877,0.702888185274068,0.384889858329964,0.263949028091921,0.41713856343126,0.184121932219985,0.388137238766911,0.349801174881655,0.0909512493539197,0.292651977624967,0.47130692993666,0.686444648230883,0.490926303685375,0.802239685922295,0.212780981834115,0.409266445065351,0.330565997845966,0.400865004315712
3,-0.105333927926156,0.112212115303254,0.0648189083476426,0.0518713483765252,0.0538860746680039,0.0775836139020853,0.137312246804123,0.425104407973231,0.0505717233488235,0.134142232588527,-0.232932011738686,0.176942173009598,0.15339187258741,-0.00933919977002631,0.218113814919585,0.0712342139004846,0.0746337942145607,-0.117176087003781,0.331505000314961,-0.0708932047174039,0.159440090985043,0.161927919435351,0.295983144063952,0.300598650316707,-0.167709814254443,0.423904642748733,0.263555809070458,-0.0769916034637552,-0.085965924648285,0.0437710982823944,0.015518789486379,0.351227945718552,0.363110822517664,0.182582627305862,0.364836637217463,0.159892755065218,0.431974644103628,0.407827677989791,-0.14836666541361,0.322335540303127,0.217615199744036,0.0861948987083474,0.323363498945634,0.0346928729612262,0.00880822772187845,0.262000924940307,0.111645454148523,0.156708907300272,0.391872319117843,0.0245276358694382
4,0.103834869069627,0.221445881224742,-0.210774644928703,0.0727941008831942,0.0118569484618523,0.152036577613612,0.108384954923132,0.056299999281553,-0.133880702866006,0.25625974399057,0.383605371776717,0.159877890130036,0.23879469352153,0.0605727653073416,-0.038409531626758,0.090173415816719,-0.297408832341714,0.420808351236346,0.257857452313629,-0.360034955804956,-0.243762994364497,0.178445911709355,0.0137890725977942,0.0429799020090834,-0.308461348010315,0.0778492898547561,0.0901581410033159,0.191801795964311,-0.279517878108806,0.277929070013104,-0.187595255605191,0.0633245166285231,0.388176512103221,0.34707429221332,0.136593311737717,0.287240253749535,-0.207931417446225,0.23405408961807,0.25408323032681,-0.180340700948193,0.0808707128484314,0.688934991203999,0.264849367527906,0.328151863235877,0.18552787338072,-0.209111365545176,-0.374821588711864,0.0318558239345295,-0.177346445902834,-0.273220922489553


==> fig/RawData/h_esti_htaps2.txt <==
1,0.969001591729833,1.09660274427897,1.50378466807976,0.897234659966564,1.0202335305994,1.58319670990995,0.768081906133182,1.05659581191893,0.940386683132049,1.29459833027289,1.02497721270873,1.28430189057867,1.09207663792502,1.16947527261125,0.626054504788716,0.835987661859268,0.70412024230353,0.662003887175672,1.20380398074089,1.23341780433651,0.969357157696254,0.778540893506342,1.23353562505449,1.40800614437994,1.15728779784231,0.816161198945592,0.899530541950314,1.15724246664358,1.01391458938624,1.22951819929167,0.780437208805016,1.34349714198167,0.935627961147095,0.840948518169636,0.737271952576559,1.1913565746298,0.924828692719317,0.938689598922268,0.915634239844054,0.767508774306205,0.841597399526567,0.973348622058855,1.48509789907672,0.915782804498465,1.17859163863731,0.789356171826819,1.19523400396648,1.20035127975422,1.15999548042833,1.08309279131393
2,-0.0402478887603629,0.336217516603271,0.502354332478004,-0.0366899943092863,0.274207736815825,0.635659072804983,0.37542914150205,0.671159455000978,0.292226905413805,0.644855445083768,0.403612135335953,0.519542314247867,0.0454981526506328,0.0370467107348917,0.477078062421728,0.287669572361665,-0.0402433953098609,0.266570788282906,0.288375979423324,0.176747127457103,0.0890814548121988,0.417467700589814,0.442929094830484,0.188437178986947,0.663877697137781,0.258891558672818,-0.0750180337285405,0.373000748925906,0.549810066864281,-0.0564200782266508,0.787704283842749,0.302884068155151,0.183877527305531,0.431317844435198,0.247244224842918,0.580247064776468,0.664807745235022,0.465681686973721,0.366647335558128,-0.0129964604988765,0.197090115649514,0.372757095789852,-0.0789357567284999,0.132212441806333,0.401309643754226,0.0924169552771577,0.195426896529646,0.435243271927431,0.410237051298874,0.394393010570675
3,0.681135588544291,0.285285149658694,-0.0166122404169907,0.146186622692574,0.394827381882161,0.539777960027417,0.288421229133724,-0.038639069250933,0.28862887498848,0.262418360614031,0.25279020934317,0.123332387122258,0.0866187346587679,0.157013777913031,0.001429535855551,0.268242415928575,0.124001441160241,0.433103083236501,0.302065359318986,0.185945549700563,0.433068485365573,0.329495064081289,0.21137227176103,-0.0682806135092679,0.433311279624515,0.107087239303767,0.0567153246490397,0.142075442180635,0.374219343265368,0.161849410272411,-0.118813861708954,0.0725355836484747,-0.0449387284983122,0.0745587003930293,-0.144469277255983,0.214888273027402,0.0582373672946406,-0.0623011924258651,0.00536302660244686,0.419414480326191,-0.131891688456433,0.244018517308192,0.17311338220302,-0.131566754253326,0.144295428878537,-0.0715778833774935,0.322243567703098,0.258604745679917,0.10916868084148,-0.0858578754434009
4,-0.0664603109076588,-0.0615988721111078,0.127020545190831,0.32845401363047,0.219433886117051,-0.0497422364534129,-0.371261395467017,-0.114762761819058,0.128645948896732,-0.187487441742004,0.0486324273732671,0.379074857282926,0.413252363165178,0.0891010644800907,0.445527522932911,0.177204089618656,0.208310213383,0.174237643731753,-0.0604605855041436,0.0936179762126244,0.165557580610391,0.314879143960597,-0.525184432025921,-0.141171036107787,0.359853656042997,0.195562202434328,0.098489964688407,0.166640819100519,0.31437645725264,-0.161585375181268,0.141696909693236,-0.370805145626846,0.0793222060625709,0.0712904834255574,0.331528082495211,-0.1145052370753,0.171748589538262,0.263512056652225,-0.108237294212419,0.119469149354281,0.0606906012760943,0.010918928990087,-0.0616262072756123,-0.0983083367790015,-0.211378048942975,-0.0538127163750091,-0.158175831254408,0.0394663219993323,0.399739594406109,-0.0164608524320629


==> fig/RawData/h_esti_htaps2_L3.txt <==
1,0.969001591729833,1.09660274427897,1.50378466807976,0.897234659966564,1.0202335305994,1.58319670990995,0.768081906133182,1.05659581191893,0.940386683132049,1.29459833027289,1.02497721270873,1.28430189057867,1.09207663792502,1.16947527261125,0.626054504788716,0.835987661859268,0.70412024230353,0.662003887175672,1.20380398074089,1.23341780433651,0.969357157696254,0.778540893506342,1.23353562505449,1.40800614437994,1.15728779784231,0.816161198945592,0.899530541950314,1.15724246664358,1.01391458938624,1.22951819929167,0.780437208805016,1.34349714198167,0.935627961147095,0.840948518169636,0.737271952576559,1.1913565746298,0.924828692719317,0.938689598922268,0.915634239844054,0.767508774306205,0.841597399526567,0.973348622058855,1.48509789907672,0.915782804498465,1.17859163863731,0.789356171826819,1.19523400396648,1.20035127975422,1.15999548042833,1.08309279131393
2,-0.0402478887603629,0.336217516603271,0.502354332478004,-0.0366899943092863,0.274207736815825,0.635659072804983,0.37542914150205,0.671159455000978,0.292226905413805,0.644855445083768,0.403612135335953,0.519542314247867,0.0454981526506328,0.0370467107348917,0.477078062421728,0.287669572361665,-0.0402433953098609,0.266570788282906,0.288375979423324,0.176747127457103,0.0890814548121988,0.417467700589814,0.442929094830484,0.188437178986947,0.663877697137781,0.258891558672818,-0.0750180337285405,0.373000748925906,0.549810066864281,-0.0564200782266508,0.787704283842749,0.302884068155151,0.183877527305531,0.431317844435198,0.247244224842918,0.580247064776468,0.664807745235022,0.465681686973721,0.366647335558128,-0.0129964604988765,0.197090115649514,0.372757095789852,-0.0789357567284999,0.132212441806333,0.401309643754226,0.0924169552771577,0.195426896529646,0.435243271927431,0.410237051298874,0.394393010570675
3,0.681135588544291,0.285285149658694,-0.0166122404169907,0.146186622692574,0.394827381882161,0.539777960027417,0.288421229133724,-0.038639069250933,0.28862887498848,0.262418360614031,0.25279020934317,0.123332387122258,0.0866187346587679,0.157013777913031,0.001429535855551,0.268242415928575,0.124001441160241,0.433103083236501,0.302065359318986,0.185945549700563,0.433068485365573,0.329495064081289,0.21137227176103,-0.0682806135092679,0.433311279624515,0.107087239303767,0.0567153246490397,0.142075442180635,0.374219343265368,0.161849410272411,-0.118813861708954,0.0725355836484747,-0.0449387284983122,0.0745587003930293,-0.144469277255983,0.214888273027402,0.0582373672946406,-0.0623011924258651,0.00536302660244686,0.419414480326191,-0.131891688456433,0.244018517308192,0.17311338220302,-0.131566754253326,0.144295428878537,-0.0715778833774935,0.322243567703098,0.258604745679917,0.10916868084148,-0.0858578754434009

==> fig/RawData/h_real.txt <==
1,1
2,0.367879441171442
3,0.135335283236613
4,0.0497870683678639

